Asymptotic performance of port-based teleportation

Quantum teleportation is one of the fundamental building blocks of quantum Shannon theory. While ordinary teleportation is simple and efficient, port-based teleportation (PBT) enables applications such as universal programmable quantum processors, instantaneous non-local quantum computation and attacks on position-based quantum cryptography. In this work, we determine the fundamental limit on the performance of PBT: for arbitrary fixed input dimension and a large number $N$ of ports, the error of the optimal protocol is proportional to the inverse square of $N$. We prove this by deriving an achievability bound, obtained by relating the corresponding optimization problem to the lowest Dirichlet eigenvalue of the Laplacian on the ordered simplex. We also give an improved converse bound of matching order in the number of ports. In addition, we determine the leading-order asymptotics of PBT variants defined in terms of maximally entangled resource states. The proofs of these results rely on connecting recently-derived representation-theoretic formulas to random matrix theory. Along the way, we refine a convergence result for the fluctuations of the Schur-Weyl distribution by Johansson, which might be of independent interest.

==> numerics/pbt-det-std-d2.txt <==
N F O
10 0.925790178052 0.742098219483
20 0.963715511678 0.72568976643
30 0.975571654098 0.732850377057
40 0.981579259691 0.736829612361
50 0.985213629151 0.739318542448
60 0.98764968561 0.741018863393
70 0.989396382804 0.742253203693
80 0.990710128573 0.743189714143
90 0.991734172762 0.743924451386
100 0.99255483779 0.744516220986
110 0.993227245269 0.745003020368
120 0.993788245941 0.745410487029
130 0.994263411208 0.745756542942
140 0.994671042197 0.746054092377
150 0.995024582251 0.746312662286
160 0.995334128507 0.746539438923
170 0.995607412089 0.746739944873
180 0.995850452811 0.746918494013
190 0.996068007869 0.747078504958
200 0.996263886391 0.747222721794


==> numerics/pbt-det-std-d3.txt <==
N F O
10 0.746851927668 2.53148072332
20 0.897706217116 2.04587565769
30 0.933789803667 1.98630588998
40 0.950386547147 1.9845381141
50 0.960273783204 1.98631083982
60 0.966867108683 1.987973479
70 0.971580896385 1.98933725307
80 0.975119411357 1.99044709145
90 0.977873790341 1.9913588693
100 0.980078823786 1.99211762142
110 0.981884025467 1.99275719864
120 0.983389143583 1.99330277003
130 0.984663283327 1.99377316745
140 0.985755838212 1.99418265029
150 0.986703052249 1.99454216266
160 0.987532123633 1.99486021864
170 0.988263861601 1.99514352787
180 0.988914458655 1.99539744209
190 0.989496703801 1.99562627779
200 0.990020832238 1.99583355242


==> numerics/pbt-det-std-d4.txt <==
N F O
10 0.524267676884 4.75732323116
20 0.779111231128 4.41777537744
30 0.868567427289 3.94297718134
40 0.904880404964 3.80478380144
50 0.924550204136 3.77248979319
60 0.93728295774 3.76302253559
70 0.946301747997 3.75887764023
80 0.953043487985 3.75652096122
90 0.95827768996 3.75500790361
100 0.962460295158 3.75397048421
110 0.965879758465 3.7532265689
120 0.968727712646 3.75267448246
130 0.971136513193 3.75225328486
140 0.973200539067 3.75192453064
150 0.974988913615 3.75166295779
160 0.976553428761 3.75145139825
170 0.97793365972 3.75127784757
180 0.979160368311 3.75113370407
190 0.980257828042 3.75101267194
200 0.981245449718 3.75091005639


==> numerics/pbt-det-std-d5.txt <==
N F O
10 0.362093481595 6.37906518405
20 0.620927000653 7.58145998695
30 0.76625354697 7.0123935909
40 0.838121058135 6.47515767462
50 0.875523939271 6.22380303644
60 0.897891655902 6.12650064591
70 0.913039571188 6.08723001684
80 0.924149765975 6.06801872203
90 0.932706298305 6.05643315254
100 0.939515864478 6.04841355223
110 0.945068831159 6.04242857249
120 0.949685307045 6.03776315461
130 0.953584475416 6.03401819593
140 0.956921822509 6.03094484879
150 0.959810816989 6.02837745163
160 0.962336244639 6.0262008578
170 0.964562750532 6.02433240953
180 0.966540493308 6.02271120447
190 0.968308992764 6.0212913748
200 0.969899811409 6.02003771816


==> numerics/pbt-prob-epr-d2.txt <==
N p FO
10 0.598721590909 0.8512400526357939
20 0.695224943615 0.939379812667241
30 0.743329168327 0.9773734084559812
40 0.773648868663 0.999539531894337
50 0.795057497819 1.0144136313195546
60 0.811237096606 1.02524499222635
70 0.824033559961 1.0335688108141619
80 0.834489921465 1.0402147138087754
90 0.843246765012 1.0456745010902115
100 0.850722515325 1.0502602000620773
110 0.857203792606 1.0541803679255395
120 0.86289450499 1.05758027938328
130 0.867944266403 1.0605645817426965
140 0.872465709484 1.063210783610396
150 0.876545487585 1.0655776552440097
160 0.880251518551 1.0677106608767604
170 0.883637900401 1.069645586092736
180 0.886748335297 1.071411027776788
190 0.889618569355 1.0730301448926276
200 0.89227816636 1.0745219158135655
210 0.894751820338 1.0759020583477579
220 0.897060342438 1.0771837142895937
230 0.89922141358 1.0783779664640107
240 0.901250165935 1.0794942345785397
250 0.90315963745 1.0805405820388514
260 0.904961130961 1.0815239564347718
270 0.906664500706 1.0824503799804832
280 0.908278382997 1.083325101752462
290 0.909810383474 1.0841527204513366
300 0.911267230298 1.0849372841943055
310 0.912654900368 1.0856823722435698
320 0.913978724008 1.0863911624069882
330 0.915243472349 1.087066486983967
340 0.916453430669 1.087710879485295
350 0.917612460311 1.0883266138704608
360 0.918724051197 1.088915737676775
370 0.91979136661 1.0894801001317007
380 0.920817281529 1.090021376121079
390 0.92180441561 1.0905410867154395
400 0.922755161658 1.0910406168228834
410 0.923671710312 1.0915212304316153
420 0.924556071515 1.0919840838210753
430 0.925410093272 1.092430237053768
440 0.926235478062 1.0928606640056595
450 0.927033797274 1.0932762611496583
460 0.92780650392 1.0936778552710327
470 0.928554943876 1.0940662102647984
480 0.929280365844 1.0944420331412368
490 0.929983930199 1.0948059793461762
500 0.930666716877 1.0951586574865153


==> numerics/pbt-prob-epr-d3.txt <==
N p FO
10 0.391036565934 1.054755607754477
20 0.502166386143 1.2528537869782435
30 0.564935481897 1.3526705576324178
40 0.607242508092 1.416107275895579
50 0.638454634655 1.4611681980423412
60 0.662801871498 1.4953764402382566
70 0.682531174191 1.52252700248213
80 0.698968147582 1.5447754871897665
90 0.712954958148 1.5634515437146248
100 0.725057067773 1.5794268984015545
110 0.73567082955 1.5933005814168102
120 0.745083799218 1.6054999284894644
130 0.753510575955 1.6163392450689016
140 0.761115136123 1.6260556538570037
150 0.768025309002 1.6348319314500095
160 0.774342474789 1.6428115808764234
170 0.780148248485 1.6501090829501193
180 0.785509201082 1.65681704932926
190 0.790480266471 1.663011329031065
200 0.795107246824 1.6687547273864225
210 0.799428686377 1.6740997616925513
220 0.803477293998 1.6790907361176541
230 0.807281037887 1.6837653264795376
240 0.810863998439 1.6881558057741497
250 0.814247040101 1.6922900032869057
260 0.817448346053 1.6961920633146599
270 0.820483847733 1.6998830509528577
280 0.823367572872 1.7033814402892138
290 0.826111929719 1.7067035111574547
300 0.828727940905 1.709863673883234
310 0.831225437172 1.7128747370838118
320 0.833613218882 1.7157481300135822
330 0.835899191469 1.7184940882059019
340 0.838090479684 1.7211218094286151
350 0.840193524437 1.7236395854398627
360 0.842214165314 1.7260549137959482
370 0.844157711196 1.7283745932264205
380 0.846029000973 1.730604805379641
390 0.84783245595 1.7327511851372637
400 0.849572125265 1.734818881368052
410 0.851251725387 1.7368126096355836
420 0.852874674602 1.7387366980581518
430 0.854444123208 1.7405951273668394
440 0.855962980049 1.7423915660211982
450 0.857433935894 1.7441294010638773
460 0.8588594841 1.7458117653258558
470 0.860241938929 1.7474415614900287
480 0.861583451818 1.7490214834154476
490 0.862886025874 1.750554035093517
500 0.864151528826 1.7520415475467344


==> numerics/pbt-prob-epr-d4.txt <==
N p FO
10 0.273800260815 1.089299608777453
20 0.377226446858 1.357303491427276
30 0.441024016821 1.5050888963256537
40 0.486294793561 1.6040439929900199
50 0.520890499793 1.6768832507245666
60 0.548592985489 1.733661535034055
70 0.571506229497 1.779668289586744
80 0.590916376637 1.818007388693066
90 0.607664145027 1.8506445266230118
100 0.62232749082 1.8788970098736129
110 0.635319690602 1.90368710394219
120 0.646945776294 1.9256834436309853
130 0.657436833705 1.9453848240391305
140 0.666971796675 1.9631723055517933
150 0.675691817449 1.979342933474447
160 0.683710042821 1.994132304093448
170 0.69111844536 2.007730105157785
180 0.69799270892 2.020291086198112
190 0.704395794405 2.0319429718261537
200 0.710380589451 2.0427922796031623
210 0.715991909097 2.0529286702751297
220 0.721268028221 2.062428250155705
230 0.726241870553 2.071356112388882
240 0.730941942112 2.0797683167248584
250 0.735393071817 2.0877134492209124
260 0.739617004889 2.0952338636174366
270 0.743632882554 2.1023666786570088
280 0.747457633044 2.109144586265104
290 0.751106292742 2.1155965116972113
300 0.754592271815 2.121748156758378
310 0.757927575382 2.1276224498783765
320 0.761122988787 2.133239921401837
330 0.764188233694 2.138619018388865
340 0.767132100313 2.1437763701535077
350 0.769962559962 2.148727013423669
360 0.772686861353 2.153484584202846
370 0.775311613311 2.1580614820182045
380 0.777842856156 2.1624690111428757
390 0.780286123529 2.166717502524176
400 0.782646496154 2.170816419465099
410 0.784928648754 2.17477444956309
420 0.787136891128 2.17859958497644
430 0.789275204239 2.1822991927319384
440 0.791347272002 2.1858800765088326
450 0.793356509393 2.1893485310938723
460 0.795306087341 2.1927103905178797
470 0.79719895486 2.195971070723873
480 0.799037858755 2.1991356074870057
490 0.800825361229 2.2022086902015916
500 0.802563855636 2.2051946920575047


==> numerics/pbt-prob-epr-d5.txt <==
N p FO
10 0.201984532033 1.0706501000819082
20 0.292918887842 1.3783548370596934
30 0.352779346028 1.5587137436297454
40 0.396996563443 1.6840969470594822
50 0.431760868894 1.7788698544798969
60 0.460206705828 1.8542508581929806
70 0.48414371747 1.9163210373826154
80 0.50471083904 1.9687354766032392
90 0.522670496412 2.013855381829969
100 0.538557396216 2.053289964036621
110 0.552760482295 2.0881823337770817
120 0.565571127993 2.1193718378385435
130 0.577212982563 2.147491709534727
140 0.587861253326 2.173030610227607
150 0.597655608553 2.196372936912318
160 0.606709072237 2.217826091642678
170 0.615114314295 2.237639447685475
180 0.622948198503 2.2560178599103513
190 0.630275135197 2.273131491955455
200 0.637149595667 2.2891230971276726
210 0.643618026915 2.304113501749617
220 0.649720329909 2.3182057956164517
230 0.655491015067 2.3314885768616525
240 0.660960115625 2.344038494735566
250 0.666153917049 2.3559222639246045
260 0.671095545012 2.367198276118372
270 0.675805443457 2.377917901118465
280 0.680301766382 2.3881265461160335
290 0.68460070128 2.3978645247753505
300 0.688716737983 2.4071677753917613
310 0.692662893536 2.416068458297186
320 0.696450901422 2.424595455903615
330 0.700091371646 2.4327747936837363
340 0.703593926892 2.4406299965144447
350 0.706967318883 2.448182391845321
360 0.710219528272 2.4554513688640083
370 0.713357850779 2.462454601043096
380 0.716388971756 2.4692082380593217
390 0.719319030997 2.4757270719618556
400 0.722153679266 2.482024681596883
410 0.724898127773 2.488113558584667
420 0.727557191627 2.494005217581817
430 0.730135328107 2.499710293105516
440 0.732636670486 2.5052386248185208
450 0.735065057545418 2.510599337062856
460 0.734269022566191 2.546030052331623

